Mapping multiplicative to additive noise

The Langevin formulation of a number of well-known stochastic processes involves multiplicative noise. In this work we present a systematic mapping of a process with multiplicative noise to a related process with additive noise, which may often be easier to analyse. The mapping is easily understood in the example of the branching process. In a second example we study the random neighbour (or infinite range) contact process which is mapped to an Ornstein-Uhlenbeck process with absorbing wall. The present work might shed some light on absorbing state phase transitions in general, such as the role of conditional expectation values and finite size scaling, and elucidate the meaning of the noise amplitude. While we focus on the physical interpretation of the mapping, we also provide a mathematical derivation.

==> AsymptoticPLambda_0.5.txt <==
1. 0
1.01 0.008300753425332884 
1.02 0.01655859088775099
1.03 0.024772220524276828 
1.04 0.03294036732701324
1.05 0.041061773417149006 
1.06 0.049135198311863616
1.07 0.057159419184067084 
1.08 0.06513323111491157
1.09 0.07305544733901818 
1.1 0.08092489948236055
1.11 0.08874043779275839 
1.12 0.09650093136292871
1.13 0.10420526834605244 
1.1400000000000001 0.11185235616381464
1.15 0.11944112170687911 
1.16 0.12697051152776873
1.17 0.13443949202611147 
1.18 0.1418470496262346
1.19 0.1491921909470768 
1.2 0.15647394296440043
1.21 0.1636913531652872 
1.22 0.17084348969490207
1.23 0.17792944149551773 
1.24 0.18494831843779128
1.25 0.19189925144429087 
1.26 0.19878139260527114
1.27 0.20559391528670287 
1.28 0.21233601423056175
1.29 0.21900690564738823 
1.3 0.2256058273011298
1.31 0.2321320385862839 
1.32 0.23858482059736014
1.33 0.24496347619068695 
1.34 0.25126733003858553
1.35 0.25749572867594395 
1.3599999999999999 0.26364804053922025
1.37 0.2697236559979146 
1.38 0.27572198737854225
1.3900000000000001 0.2816424689811583 
1.4 0.2874845570884662
1.4100000000000001 0.2932477299675717 
1.42 0.298931487864418
1.43 0.3045353529909668 
1.44 0.31005886950517403
1.45 0.3155016034838202 
1.46 0.32086314288825873
1.47 0.32614309752314236 
1.48 0.33134109898819764
1.49 0.33645680062311334 
1.5 0.34148987744561526
1.51 0.3464400260828016 
1.52 0.3513069646958144
1.53 0.35609043289792464 
1.54 0.36079019166611476
1.55 0.3654060232462361 
1.56 0.36993773105183164
1.57 0.3743851395567078 
1.58 0.378748094181346
1.5899999999999999 0.3830264611732441 
1.6 0.3872201274812812
1.6099999999999999 0.3913290006241997 
1.62 0.39535300855330363
1.63 0.3992920995094688 
1.6400000000000001 0.4031462418745661
1.65 0.40691542401740055 
1.6600000000000001 0.41059965413426647
1.67 0.4141989600842267 
1.6800000000000002 0.41771338921922047
1.69 0.4211430082091052 
1.7000000000000002 0.42448790286174737
1.71 0.4277481779382628 
1.72 0.43092395696352803
1.73 0.43401538203206624 
1.74 0.4370226136094264
1.75 0.43994583032916856 
1.76 0.4427852287855683
1.77 0.4455410233221602 
1.78 0.44821344581623423
1.79 0.4508027454594034 
1.8 0.4533091885343619
1.81 0.4557330581879511 
1.82 0.45807465420065363
1.83 0.4603342927526347 
1.8399999999999999 0.4625123061864531
1.85 0.4646090427665585 
1.8599999999999999 0.46662486643569984
1.87 0.4685601565683639 
1.88 0.47041530772136614
1.8900000000000001 0.4721907293817142 
1.9 0.47388684571186684
1.9100000000000001 0.47550409529251025 
1.92 0.477042930862969
1.9300000000000002 0.47850381905938055 
1.94 0.4798872401507448
1.9500000000000002 0.481193687772979 
1.96 0.4824236686610918
1.97 0.4835777023795997 
1.98 0.48465632105130474
1.99 0.4856600690845545 
2. 0.4865895028990994
2.01 0.4874451906506711 
2.02 0.4882277119543939
2.0300000000000002 0.4889376576071506 
2.04 0.48957562930901766
2.05 0.49014223938388357 
2.06 0.49063811049936734
2.0700000000000003 0.49106387538615104 
2.08 0.4914201765568366
2.09 0.49170766602444343 
2.1 0.49192700502065256
2.1100000000000003 0.49207886371391224 
2.12 0.4921639209275101
2.13 0.4921828638577228 
2.14 0.492136387792147
2.1500000000000004 0.4920251958283193 
2.16 0.49184999859272716
2.17 0.4916115139603176 
2.1799999999999997 0.4913104667745999
2.19 0.49094758856844567 
2.2 0.49052361728568866
2.21 0.49003929700361276 
2.2199999999999998 0.4894953776564329
2.23 0.48889261475986 
2.24 0.4882317691368411
2.25 0.48751360664457116 
2.26 0.4867388979028608
2.27 0.4859084180239529 
2.2800000000000002 0.4850229463438738
2.29 0.48408326615540087 
2.3 0.48309016444273595
2.31 0.4820444316179613 
2.3200000000000003 0.4809468612593605
2.33 0.4797982498516835 
2.34 0.47859939652842975
2.35 0.4773511028162275 
2.3600000000000003 0.4760541723813799
2.37 0.4747094107786513 
2.38 0.4733176252023615
2.39 0.47187962423985813 
2.4000000000000004 0.4703962176274291
2.41 0.46886821600872486 
2.42 0.46729643069574855
2.4299999999999997 0.46568167343247335 
2.44 0.4640247561611527
2.45 0.46232649079137145 
2.46 0.4605876889718987
2.4699999999999998 0.45880916186539256 
2.48 0.45699171992600957
2.49 0.4551361726799675 
2.5 0.45324332850910765
2.51 0.45131399443750403 
2.52 0.44934897592116263
2.5300000000000002 0.44734907664085166 
2.54 0.44531509829810395
2.55 0.44324784041442783 
2.56 0.44114810013376454
2.5700000000000003 0.4390166720282264 
2.58 0.43685434790714534
2.59 0.4346619166294675 
2.6 0.4324401639195168
2.6100000000000003 0.4301898721861609 
2.62 0.42791182034539854
2.63 0.42560678364639587 
2.64 0.4232755335009924
2.6500000000000004 0.4209188373166953 
2.66 0.4185374583331813
2.67 0.41613215546232174 
2.6799999999999997 0.4137036831317464
2.69 0.411252791131958 
2.7 0.4087802244670093
2.71 0.4062867232087507 
2.7199999999999998 0.40377302235465945
2.73 0.4012398516892529 
2.74 0.39868793564909316
2.75 0.39611799319138485 
2.76 0.3935307376661671
2.77 0.39092687669210097 
2.7800000000000002 0.3883071120358492
2.79 0.38567213949504525 
2.8 0.38302264878484793
2.81 0.380359323428074 
2.8200000000000003 0.3776828406489026
2.83 0.37499387127013944 
2.84 0.3722930796140357
2.85 0.36958112340664245 
2.8600000000000003 0.36685865368569465
2.87 0.36412631471200485 
2.88 0.36138474388435277
2.89 0.3586345716578536 
2.9000000000000004 0.3558764214657875
2.91 0.35311090964486797 
2.92 0.3503386453639302
2.9299999999999997 0.34756023055601787 
2.94 0.34477625985384386
2.95 0.3419873205286015 
2.96 0.3391939924321003
2.9699999999999998 0.33639684794219976 
2.98 0.3335964519115151
2.99 0.33079336161936534 
3. 0.3279881267269335
3.0100000000000002 0.32518128923561 
3.02 0.3223733834484887
3.0300000000000002 0.3195649359349796 
3.04 0.3167564654985095
3.05 0.31394848314727536 
3.06 0.31114149206801267
3.07 0.30833598760274916 
3.08 0.3055324572285015
3.09 0.3027313805398827 
3.1 0.29993322923458055
3.11 0.2971384671016686 
3.12 0.29434755001271057
3.13 0.29156092591562216 
3.14 0.28877903483124334
3.15 0.2860023088525882 
3.16 0.28323117214672433
3.17 0.2804660409592463 
3.18 0.2777073236212948
3.19 0.27495542055908473 
3.2 0.27221072430589505
3.21 0.2694736195164799 
3.22 0.2667444829838544
3.23 0.2640236836584141 
3.24 0.26131158266934185
3.25 0.2586085333482575 
3.2600000000000002 0.25591488125506695
3.27 0.2532309642059635 
3.2800000000000002 0.2505571123035381
3.29 0.24789364796895136 
3.3000000000000003 0.24524088597612312
3.31 0.2425991334878928 
3.32 0.23996869009410532
3.33 0.23734984785157576 
3.34 0.23474289132588846
3.35 0.23214809763498256 
3.36 0.22956573649447956
3.37 0.22699607026470509 
3.38 0.22443935399936207
3.39 0.2218958354958042 
3.4 0.2193657553468705
3.41 0.21684934699422842 
3.42 0.21434683678318603
3.43 0.2118584440189214 
3.44 0.20938438102409143
3.45 0.20692485319776677 
3.46 0.2044800590756546
3.47 0.20205019039156097 
3.48 0.19963543214004859
3.49 0.19723596264024637 
3.5 0.19485195360076743
3.5100000000000002 0.19248357018568887 
3.52 0.19013097108155488
3.5300000000000002 0.18779430856535348 
3.54 0.18547372857343122
3.5500000000000003 0.18316937077129716 
3.56 0.18088136862427864
3.57 0.17860984946898364 
3.58 0.17635493458553117
3.59 0.1741167392705073 
3.6 0.17189537291060572
3.61 0.16969093905691465 
3.62 0.16750353549980845
3.63 0.16533325434440632 
3.64 0.1631801820865576
3.65 0.1610443996893175 
3.66 0.15892598265987307
3.67 0.15682500112688433 
3.68 0.15474151991820145
3.69 0.1526755986389243 
3.7 0.15062729174976558
3.71 0.14859664864568498 
3.72 0.14658371373475682
3.73 0.1445885265172407 
3.74 0.1426111216648163
3.75 0.14065152909995485 
3.7600000000000002 0.13870977407538962
3.77 0.13678587725365718 
3.7800000000000002 0.1348798547866752
3.79 0.13299171839532867 
3.8000000000000003 0.1311214754490305
3.81 0.1292691290452308 
3.82 0.1274346780888424
3.83 0.1256181173715562 
3.84 0.12381943765101688
3.85 0.12203862572983205 
3.86 0.12027566453438894
3.87 0.11853053319345029 
3.88 0.11680320711650612
3.89 0.1150936580718544 
3.9 0.11340185426438772
3.91 0.11172776041306066 
3.92 0.11007133782801605
3.93 0.10843254448734561 
3.94 0.10681133511346538
3.95 0.10520766124908182 
3.96 0.1036214713327296
3.97 0.1020527107738596 
3.98 0.10050132202745866
3.99 0.09896724466817994 
4. 0.097450415463968
4.01 0.09595076844915819 
4.02 0.09446823499703422
4.03 0.09300274389182707 
4.04 0.09155422140013939
4.050000000000001 0.09012259134177708 
4.0600000000000005 0.0887077751599779
4.07 0.0873096919910171 
4.08 0.08592825873318026
4.09 0.08456339011508794 
4.1 0.08321499876335908
4.109999999999999 0.08188299526960224 
4.12 0.08056728825672112
4.13 0.07926778444452492 
4.140000000000001 0.07798438871463075
4.15 0.07671700417465024 
4.16 0.07546553222164784
4.17 0.07422987260486456 
4.18 0.0730099234876963
4.1899999999999995 0.07180558150891941 
4.2 0.07061674184315575
4.21 0.06944329826057016 
4.220000000000001 0.06828514318579275
4.23 0.06714216775606137 
4.24 0.06601426187857652
4.25 0.06490131428706496 
4.26 0.06380321259754627
4.27 0.06271984336329813 
4.28 0.06165109212901621
4.29 0.060596843484165774 
4.300000000000001 0.059556981115519915
4.3100000000000005 0.05853138785888466
4.32 0.05751994575000563 
4.33 0.05652253607465624
4.34 0.055539039417905334 
4.35 0.05456933571256278
4.359999999999999 0.053613304286802714 
4.37 0.052670823910963484
4.38 0.05174177284352523 
4.390000000000001 0.050826028876263814
4.4 0.04992346937858366 
4.41 0.049033971341028534
4.42 0.04815741141797316 
4.43 0.047293665969496745
4.4399999999999995 0.04644261110243974 
4.45 0.04560412271064714
4.46 0.044778076514400626 
4.470000000000001 0.04396434809904111
4.48 0.043162812952787274 
4.49 0.04237334650375106
4.5 0.04159582415615546 
4.51 0.040830121325757536
4.52 0.040076113474481694 
4.53 0.03933367614426667
4.54 0.03860268499013221 
4.550000000000001 0.0378830158124686
4.5600000000000005 0.037174544588556346
4.57 0.036477147503318944 
4.58 0.03579070097931644
4.59 0.03511508170598428 
4.6 0.034450166668123595
4.609999999999999 0.0337958331736495 
4.62 0.03315195888060303
4.63 0.03251842182343403 
4.640000000000001 0.03189510043856054
4.65 0.03128187358921297 
4.66 0.030678620589568287
4.67 0.0300852212281829 
4.68 0.029501555790730466
4.6899999999999995 0.028927505082052347 
4.7 0.02836295044752824
4.71 0.027807773793774675 
4.720000000000001 0.027261857608678407
4.73 0.02672508498077393 
4.74 0.026197339617971396
4.75 0.025678505865644345 
4.76 0.025168468724084472
4.77 0.024667113865332116 
4.78 0.02417432764939033
4.79 0.023689997139831425 
4.800000000000001 0.0232140101188036
4.8100000000000005 0.022746255101447194
4.82 0.022286621349727725 
4.83 0.021834998885695588
4.84 0.02139127850418022 
4.85 0.020955351784927564
4.859999999999999 0.020527111104189515 
4.87 0.02010644964577413
4.88 0.019693261411565383 
4.890000000000001 0.019287441231520604
4.9 0.018888884773155493 
4.91 0.018497488550524264
4.92 0.01811314993270455 
4.93 0.01773576715179544
4.9399999999999995 0.01736523931043746 
4.95 0.017001466388863358
4.96 0.016644349251488395 
4.970000000000001 0.01629378965304869
4.98 0.01594969024429681 
4.99 0.015611954577262532
5. 0.015280487110088293 
5.01 0.01495519321144734
5.0200000000000005 0.014635979164553314 
5.03 0.014322752170770184
5.04 0.014015420352830316 
5.05 0.013713892757669962
5.0600000000000005 0.01341807935889003 
5.07 0.013127891058850878
5.08 0.012843239690409038 
5.09 0.012564038018304635
5.1 0.012290199740207331 
5.11 0.012021639487429202
5.12 0.011758272825312504 
5.13 0.011500016253300303
5.14 0.011246787204698135 
5.15 0.01099850404613443
5.16 0.010755086076727646 
5.17 0.0105164535269676
5.18 0.010282527557319059 
5.19 0.010053230256554895
5.2 0.009828484639826508 
5.21 0.009608214646478699
5.22 0.00939234513761675 
5.23 0.009180801893432608
5.24 0.008973511610297715 
5.25 0.008770401897629149
5.26 0.008571401274536592 
5.2700000000000005 0.008376439166256746
5.28 0.008185445900382192 
5.29 0.007998352702891233
5.3 0.007815091693985726 
5.3100000000000005 0.007635595883743216
5.32 0.007459799167589949 
5.33 0.007287636321601155
5.34 0.0071190429976348705 
5.3500000000000005 0.006953955718305555
5.36 0.0067923118718036255 
5.37 0.006634049706566745
5.38 0.0064791083258090715 
5.39 0.006327427681914082
5.4 0.006178948570696747 
5.41 0.006033612625540781
5.42 0.005891362311416303 
5.43 0.005752140918783606
5.44 0.005615892557388167 
5.45 0.0054825621499523134
5.46 0.005352095425768473 
5.47 0.0052244389141993626
5.48 0.005099539938089802 
5.49 0.00497734660709526
5.5 0.004857807810931601 
5.51 0.004740873212551034
5.5200000000000005 0.00462649324124865 
5.53 0.004514619085704059
5.54 0.004405202686962537 
5.55 0.004298196731359991
5.5600000000000005 0.0041935546433959255 
5.57 0.004091230578558583
5.58 0.003991179416106123 
5.59 0.003893356751807983
5.6000000000000005 0.0037977188906500904 
5.61 0.0037042228395077893
5.62 0.0036128262997899992 
5.63 0.0035234876600583605
5.64 0.0034361659886247096 
5.65 0.0033508210261303122
5.66 0.0032674131781102447 
5.67 0.0031859035075459713
5.68 0.0031062537274094562 
5.69 0.0030284261932017453
5.7 0.002952383895489005 
5.71 0.0028780904524389555
5.72 0.002805510102360439 
5.73 0.0027346076962489105
5.74 0.0026653486903405106 
5.75 0.002597699138677178
5.76 0.002531625685685473 
5.7700000000000005 0.002467095558771375
5.78 0.0024040765609335117 
5.79 0.0023425370633969695
5.8 0.0022824459982700132 
5.8100000000000005 0.0022237728512257437
5.82 0.0021664876542107875 
5.83 0.002110560978182966
5.84 0.0020559639258799067 
5.8500000000000005 0.0020026681246204047
5.86 0.0019506457191403382 
5.87 0.001899869364464801
5.88 0.0018503122188181674 
5.89 0.0018019479365736317
5.9 0.0017547506612437425 
5.91 0.0017086950185134333
5.92 0.0016637561093168665 
5.93 0.0016199095029595272
5.94 0.0015771312302867812 
5.95 0.0015353977769001683
5.96 0.0014946860764225305 
5.97 0.0014549735038131809
5.98 0.001416237868734097 
5.99 0.0013784574089682055
6. 0.0013416107838906343 
6.01 0.0013056770679939237
6.0200000000000005 0.0012706357444680046 
6.03 0.0012364666988357565
6.04 0.0012031502126448866 
6.05 0.0011706669572168888
6.0600000000000005 0.0011389979874537044 
6.07 0.0011081247357027301
6.08 0.001078029005680733 
6.09 0.0010486929664572438
6.1000000000000005 0.0010200991464978716 
6.11 0.000992230427768054
6.12 0.0009650700398976022 
6.13 0.0009386015544064601
6.14 0.0009128088789919943 
6.15 0.0008876762518781268
6.16 0.0008631882362265708 
6.17 0.0008393297146104045
6.18 0.0008160858835501992 
6.19 0.0007934422481128321
6.2 0.0007713846165731639 
6.21 0.0007498990951386364
6.22 0.0007289720827369045 
6.23 0.0007085902658665271
6.24 0.0006887406135107462 
6.25 0.0006694103721143124
6.26 0.0006505870606233645 
6.2700000000000005 0.0006322584655882642
6.28 0.0006144126363293239 
6.29 0.0005970378801652771
6.3 0.0005801227577044081 
6.3100000000000005 0.0005636560781981375
6.32 0.0005476268949569142 
6.33 0.0005320245008281862
6.34 0.0005168384237362525 
6.3500000000000005 0.000502058422283748
6.36 0.0004876744814144978 
6.37 0.00047367680813745753
6.38 0.0004600558273114673 
6.39 0.000446802177490484
6.4 0.00043390670682897547 
6.41 0.0004213604690471376
6.42 0.0004091547194555585 
6.43 0.000397280911038982
6.44 0.00038573069059876674 
6.45 0.0003744958949536566
6.46 0.00036356854719843016 
6.47 0.00035294085302003714
6.48 0.0003426051970707635 
6.49 0.0003325541393979948
6.5 0.0003227804119301164 
6.51 0.00031327691501809295
6.5200000000000005 0.00030403671403225025
6.53 0.0002950530360137851 
6.54 0.0002863192663805044
6.55 0.00027782894568630665 
6.5600000000000005 0.00026957576643389875 
6.57 0.0002615535699402382
6.58 0.0002537563432541837 
6.59 0.0002461782161258371
6.6000000000000005 0.00023881345802704724
6.61 0.0002316564752225438 
6.62 0.00022470180789116277
6.63 0.00021794412729663414 
6.64 0.00021137823300737419
6.65 0.00020499905016474807 
6.66 0.00019880162679924719
6.67 0.00019278113119402588 
6.68 0.00018693284929525463
6.69 0.00018125218216872235 
6.7 0.00017573464350213857
6.71 0.0001703758571525685 
6.72 0.0001651715547384517
6.73 0.00016011757327563525 
6.74 0.00015520985285686912
6.75 0.00015044443437419228 
6.76 0.00014581745728366231
6.7700000000000005 0.00014132515741185943
6.78 0.00013696386480361298 
6.79 0.00013273000161038163
6.8 0.0001286200800187458 
6.8100000000000005 0.00012463070021844294 
6.82 0.00012075854840940381
6.83 0.00011700039484722543 
6.84 0.00011335309192654392
6.8500000000000005 0.00010981357230175107
6.86 0.00010637884704451454 
6.87 0.00010304600383755411
6.88 0.00009981220520414077 
6.89 0.0000966746867727781
6.9 0.00009363075557653309 
6.91 0.00009067778838648702
6.92 0.0000878132300787787 
6.93 0.00008503459203471737
6.94 0.00008233945057344498 
6.95 0.00007972544541663425
6.96 0.0000771902781847066 
6.97 0.00007473171092406562
6.98 0.00007234756466484131 
6.99 0.00007003571800864392
7. 0.00006779410574583447


==> AsymptoticPLambda_1.txt <==
0. 0. 0.01 0.009999500012512631
0.02 0.019996000399999013 
0.03 0.02998650303708293
0.04 0.03996801279663867 
0.05 0.049937539046293174
0.06 0.05989209714178314 
0.07 0.06982870991612324
0.08 0.07974440916354503 
0.09 0.08963623711717131
0.1 0.09950124791939603 
0.11 0.10933650908394618
0.12 0.11913910294861059 
0.13 0.12890612811762708
0.14 0.1386347008927309 
0.15 0.1483219566918754
0.16 0.1579650514546493 
0.17 0.16756116303342386
0.18 0.1771074925692789 
0.19 0.18660126585176867
0.2 0.1960397346616028 
0.21 0.20542017809533364
0.22 0.21473990387115718 
0.23 0.22399624961495077
0.24 0.23318658412568888 
0.25 0.24230830861939717
0.26 0.25135885795082263 
0.27 0.26033570181201815
0.28 0.2692363459070612 
0.29 0.2780583331021438
0.3 0.28679924455029826 
0.31 0.2954567007900394
0.32 0.304028362817231 
0.33 0.31251193312950665
0.34 0.3209051567425968 
0.35000000000000003 0.3292058221779425
0.36 0.33741176242099713 
0.37 0.34552085584964576
0.38 0.3535310271321938 
0.39 0.36144024809441067
0.4 0.36924653855512846 
0.41000000000000003 0.37694796712993583
0.42 0.38454265200252435 
0.43 0.3920287616632773
0.44 0.39940451561471785 
0.45 0.4066681850434604
0.46 0.4138180934583379 
0.47000000000000003 0.42085261729440665
0.48 0.4277701864825579 
0.49 0.43456928498449526
0.5 0.44124845129286433 
0.51 0.4478062788963493
0.52 0.45424141670958545 
0.53 0.4605525694677552
0.54 0.46673849808577583 
0.55 0.47279801998200527
0.56 0.4787300093664297 
0.5700000000000001 0.4845333974933172
0.58 0.4902071728783589 
0.59 0.49575038148033873
0.6 0.5011621268474067 
0.61 0.5064415702280552
0.62 0.51158793064693 
0.63 0.5166004849456258
0.64 0.5214785677886564 
0.65 0.5262215716348023
0.66 0.5308289466740744 
0.67 0.5353002007305575
0.68 0.5396348991314145 
0.6900000000000001 0.5438326645423708
0.7000000000000001 0.5478931767700113
0.71 0.551816172531252
0.72 0.5556014451903722 
0.73 0.5592488444640136
0.74 0.562758276094579 
0.75 0.5661297014924823
0.76 0.5693631373477256 
0.77 0.5724586552112946
0.78 0.575416381046896 
0.79 0.5782364947535642
0.8 0.5809192296596986 
0.81 0.5834648719891004
0.8200000000000001 0.5858737602996031 
0.8300000000000001 0.5881462848949017
0.84 0.590282887210212 
0.85 0.59228405917239
0.86 0.5941503425351802 
0.87 0.5958823281902503
0.88 0.5974806554547071 
0.89 0.5989460113357812
0.9 0.6002791297733977 
0.91 0.6014807908613461
0.92 0.6025518200477863 
0.93 0.6034930873158287
0.9400000000000001 0.6043055063449396 
0.9500000000000001 0.6049900336539329
0.96 0.6055476677263089 
0.97 0.6059794481187213
0.98 0.6062864545533485 
0.99 0.6064698059949511
1. 0.6065306597134122 
1.01 0.6064702103325502
1.02 0.6062896888660014 
1.03 0.6059903617409722
1.04 0.6055735298106635 
1.05 0.6050405273561668
1.06 0.6043927210786374 
1.07 0.6036315090825428
1.08 0.6027583198507911 
1.09 0.6017746112125358
1.1 0.6006818693044516 
1.11 0.5994816075262803
1.12 0.5981753654914274 
1.1300000000000001 0.5967647079733993
1.1400000000000001 0.5952512238488614
1.1500000000000001 0.5936365250380831 
1.16 0.5919222454435444
1.17 0.5901100398874587 
1.18 0.5882015830489653
1.19 0.5861985684017335 
1.2 0.5841027071527161
1.21 0.5819157271827726 
1.22 0.5796393719898825
1.23 0.577275399635646 
1.24 0.5748255816957762
1.25 0.5722917022152527 
1.26 0.5696755566688161
1.27 0.566978950927456 
1.28 0.5642037002315399
1.29 0.5613516281712111 
1.3 0.558424565674678
1.31 0.5554243500049928 
1.32 0.552352823765916
1.33 0.5492118339174326 
1.34 0.5460032308014879
1.35 0.542728867178481 
1.36 0.5393905972750448
1.37 0.5359902758436311 
1.3800000000000001 0.532529757234386
1.3900000000000001 0.5290108944798064
1.4000000000000001 0.525435538392634 
1.41 0.5218055366774339
1.42 0.5181227330562898 
1.43 0.5143889664090259
1.44 0.5106060699283502 
1.45 0.5067758702902976
1.46 0.502900186840333 
1.47 0.49898083079545535
1.48 0.4950196044626304 
1.49 0.4910183004738555
1.5 0.4869787010381498 
1.51 0.48290257721074015
1.52 0.4787916881796949 
1.53 0.4746477805702478
1.54 0.470472587767024 
1.55 0.46626782925437577
1.56 0.46203520997500946 
1.57 0.45777641970706945
1.58 0.4534931324598317 
1.59 0.44918700588813726
1.6 0.4448596807256819 
1.61 0.44051278023726054
1.62 0.43614790969005124 
1.6300000000000001 0.4317666558439999
1.6400000000000001 0.42737058646135895
1.6500000000000001 0.42296124983541444 
1.6600000000000001 0.41854017433841545
1.67 0.4141088679887122 
1.68 0.40966881803708766
1.69 0.4052214905722552 
1.7 0.40076833014548263
1.71 0.3963107594142789 
1.72 0.3918501788050788
1.73 0.38738796619483745 
1.74 0.38292547661143655
1.75 0.37846404195278877 
1.76 0.37400497072451916
1.77 0.36954954779608185 
1.78 0.3650990341751658
1.79 0.3606546668002251 
1.8 0.35621765835096386
1.81 0.35178919707658723 
1.82 0.3473704466416279
1.83 0.3429625459891391 
1.84 0.3385666092210392
1.85 0.334183725495383 
1.86 0.3298149589403247
1.87 0.32546134858452863 
1.8800000000000001 0.3211239083037742
1.8900000000000001 0.31680362678349727
1.9000000000000001 0.31250146749699553 
1.9100000000000001 0.30821836869902686
1.92 0.3039552434345128 
1.93 0.2997129795620607
1.94 0.2954924397920088 
1.95 0.2912944617386893
1.96 0.28711985798660555 
1.97 0.2829694161702102
1.98 0.2788438990669641 
1.99 0.27474404470335856
2. 0.27067056647357296 
2.0100000000000002 0.2666241532704377
2.02 0.2626054696283724 
2.0300000000000002 0.25861515587796047
2.04 0.25465382831182604 
2.05 0.25072207936146823
2.06 0.2468204777847144 
2.07 0.2429495688634474
2.08 0.23910987461125993 
2.09 0.23530189399069432
2.1 0.23152610313971625 
2.11 0.22778295560708145
2.12 0.22407288259624344 
2.13 0.2203962932174609
2.14 0.2167535747477558 
2.15 0.21314509289838057
2.16 0.20957119208944897 
2.17 0.20603219573139153
2.18 0.2025284065128929 
2.19 0.19906010669497695
2.2 0.19562755841090107 
2.21 0.19223100397153003
2.22 0.1888706661758565 
2.23 0.18554674862634468
2.24 0.18225943604877062 
2.25 0.17900889461624211
2.2600000000000002 0.17579527227707906 
2.27 0.17261869908624491
2.2800000000000002 0.16947928754001795 
2.29 0.16637713291360234
2.3000000000000003 0.1633123136013747 
2.31 0.16028489145947625
2.32 0.15729491215045693 
2.33 0.15434240548968836
2.34 0.15142738579326526 
2.35 0.14854985222711947
2.36 0.14570978915707977 
2.37 0.14290716649960952
2.38 0.14014194007296865 
2.39 0.1374140519485424
2.4 0.13472343080209392 
2.41 0.13206999226469618
2.42 0.1294536392731112 
2.43 0.1268742624193844
2.44 0.12433174029943356 
2.45 0.1218259398604129
2.46 0.11935671674664411 
2.47 0.11692391564390604
2.48 0.11452737062188924 
2.49 0.11216690547461824
2.5 0.10984233405865959 
2.5100000000000002 0.10755346062893338
2.52 0.105300080171957 
2.5300000000000002 0.10308197873635147
2.54 0.10089893376045285 
2.5500000000000003 0.09875071439687086
2.56 0.09663708183384948 
2.57 0.09455778961328482
2.58 0.0925125839452665 
2.59 0.09050120401901247
2.6 0.08852338231007194 
2.61 0.0865788448836823
2.62 0.08466731169416498 
2.63 0.08278849688025819
2.64 0.08094210905628377 
2.65 0.07912785159905779
2.66 0.07734542293045364 
2.67 0.07559451679553868
2.68 0.073874822536205 
2.69 0.07218602536022586
2.7 0.07052780660566975 
2.71 0.06889984400061488
2.72 0.06730181191810607 
2.73 0.06573338162630747
2.74 0.06419422153380405 
2.75 0.06268399743001445
2.7600000000000002 0.061202372720678896 
2.77 0.05974900865839413
2.7800000000000002 0.05832356456816834 
2.79 0.05692569806797797
2.8000000000000003 0.0555550652843081 
2.81 0.05421132106266713
2.82 0.05289411917306648 
2.83 0.05160311251046367
2.84 0.05033795329016948 
2.85 0.04909829323822311
2.86 0.04788378377674561 
2.87 0.046694076204282856
2.88 0.04552882187115498 
2.89 0.04438767234983099
2.9 0.043270279600352304 
2.91 0.042176296130830834
2.92 0.04110537515305132 
2.93 0.04005717073320969
2.94 0.03903133793782384 
2.95 0.038027532974853166
2.96 0.03704541333006963 
2.97 0.036084637898721586
2.98 0.0351448671125381 
2.99 0.034225763062119975
3. 0.03332698961476971 
3.0100000000000002 0.032448212527810986
3.02 0.0315890995574539 
3.0300000000000002 0.030749320563260636
3.04 0.02992854760827146 
3.0500000000000003 0.029126455054849315
3.06 0.028342719656305842 
3.0700000000000003 0.02757702064437053
3.08 0.02682903981256862 
3.09 0.026098461595572192
3.1 0.025384973144592225 
3.11 0.024688264398879008
3.12 0.024008028153399738 
3.13 0.023343960122764032
3.14 0.022695759001466594 
3.15 0.022063126520519963
3.16 0.021445767500548114 
3.17 0.02084338990141458
3.18 0.020255704868457187 
3.19 0.019682426775404067
3.2 0.019123273264043558 
3.21 0.018577965280723228
3.22 0.018046227109751296 
3.23 0.01752778640377571
3.24 0.017022374211214497 
3.25 0.0165297250008125
3.2600000000000002 0.016049576683398046 
3.27 0.015581670630914509
3.2800000000000002 0.01512575169279979 
3.29 0.014681568209788243
3.3000000000000003 0.014248872025207443 
3.31 0.013827418493843682
3.3200000000000003 0.013416966488447682 
3.33 0.013017278403953376
3.34 0.0126281201594806 
3.35 0.012249261198192932
3.36 0.011880474485080717 
3.37 0.011521536502738907
3.38 0.01117222724520874 
3.39 0.010832330209950948
3.4 0.010501632388018507 
3.41 0.01017992425249467
3.42 0.009866999745262733 
3.43 0.00956265626217162
3.44 0.009266694636661832 
3.45 0.00897891912191416
3.46 0.008699137371583678 
3.47 0.008427160419179548
3.48 0.008162802656151146 
3.49 0.007905881808739178
3.5 0.00765621891364993 
3.5100000000000002 0.007413638292609509
3.52 0.007177967525854044 
3.5300000000000002 0.006949037424610405
3.54 0.006726682002621455 
3.5500000000000003 0.006510738446768066
3.56 0.006301047086839708 
3.5700000000000003 0.006097451364503681
3.58 0.005899797801522546 
3.59 0.005707935967267525
3.6 0.005521718445575157 
3.61 0.005341000800992915
3.62 0.00516564154445847 
3.63 0.0049955020984563505
3.64 0.004830446761694292 
3.65 0.004670342673340719
3.66 0.004515059776863482 
3.67 0.0043644707835090646
3.68 0.0042184511354600215 
3.69 0.00407687896870779
3.7 0.003939635075676361 
3.71 0.003806602867631697
3.72 0.0036776683369103146 
3.73 0.0035527200189997186
3.74 0.003431648954501927 
3.75 0.0033143486510106937
3.7600000000000002 0.003200715044931582 
3.77 0.0030906464632734095
3.7800000000000002 0.002984043585438143 
3.79 0.002880809405035788
3.8000000000000003 0.0027808491917493644 
3.81 0.0026840704532744663
3.8200000000000003 0.0025903828973566603 
3.83 0.0024996983939492554
3.84 0.0024119309375128482 
3.85 0.0023269966094772742
3.86 0.0022448135408856787 
3.87 0.0021653018752393984
3.88 0.0020883837315617392 
3.89 0.0020139831676975932
3.9 0.0019420261438652618 
3.91 0.0018724404864758303
3.92 0.0018051558522348345 
3.93 0.00174010369253996
3.94 0.0016772172181880125 
3.95 0.001616431364403381
3.96 0.0015576827561997208 
3.97 0.001500909674085711
3.98 0.0014460520201251535 
3.99 0.001393051284360934
4. 0.0013418505116117706 
4.01 0.0012923942686499739
4.0200000000000005 0.0012446286117678887 
4.03 0.0011985010547400404
4.04 0.0011539605371874014 
4.05 0.0011109573933497012
4.0600000000000005 0.0010694433212710944 
4.07 0.0010293713524039587
4.08 0.0009906958216351108 
4.09 0.0009533723377382241
4.1 0.0009173577542557222 
4.11 0.0008826101408129795
4.12 0.0008490887548671985 
4.13 0.0008167540138928796
4.14 0.00078556746800544 
4.15 0.0007554917730240452
4.16 0.0007264906639744141 
4.17 0.0006985289290319025
4.18 0.0006715723839049008 
4.19 0.0006455878466581523
4.2 0.000620543112975338 
4.21 0.0005964069318598733
4.22 0.0005731489817726822 
4.23 0.0005507398472052974
4.24 0.0005291509956864533 
4.25 0.0005083547552200061
4.26 0.0004883242921518431 
4.2700000000000005 0.00046903358946312067
4.28 0.0004504574254870267 
4.29 0.00043257135304595947
4.3 0.00041535167900592446 
4.3100000000000005 0.00039877544424464994
4.32 0.0003828204040298242 
4.33 0.0003674650088036307
4.34 0.0003526883853696525 
4.3500000000000005 0.00033847031847802277
4.36 0.0003247912328045866 
4.37 0.00031163217531969767
4.38 0.0002989747980421692 
4.39 0.0002868013411737693
4.4 0.0002750946166095619 
4.41 0.00026383799181930274
4.42 0.0002530153740949953 
4.43 0.00024261119515967116
4.44 0.00023261039613234664 
4.45 0.0002229984128440881
4.46 0.00021376116150001917 
4.47 0.00020488502468210234
4.48 0.00019635683768744663 
4.49 0.0001881638751968842
4.5 0.00018029383826851134


==> AsymptoticPLambda_3.txt <==
-0.67 -0.003234684607079576
-0.66 0.006534170059408555 
-0.65 0.016495748596584214
-0.64 0.026646860660450994 
-0.63 0.036984062235280744
-0.62 0.04750365518836725 
-0.6100000000000001 0.05820168722587516 
-0.6000000000000001 0.06907395225758027 
-0.5900000000000001 0.08011599117753589 
-0.5800000000000001 0.09132309306692221 
-0.5700000000000001 0.10269029682450304
-0.56 0.11421239322926892 
-0.55 0.12588392743897614
-0.54 0.13769920192737634 
-0.53 0.14965227986202503
-0.52 0.16173698892359753 
-0.51 0.17394692556668892
-0.5 0.18627545972109327 
-0.49000000000000005 0.19871573993156358 
-0.48000000000000004 0.21126069893305632 
-0.47000000000000003 0.22390305965745155 
-0.4600000000000001 0.23663534166672345 
-0.45000000000000007 0.2494498680065216 
-0.44000000000000006 0.26233877247310217 
-0.43000000000000005 0.27529400728553266 
-0.42000000000000004 0.2883073511540928 
-0.41000000000000003 0.301370417734782
-0.4 0.3144746644588725 
-0.39 0.32761140172545405
-0.38000000000000006 0.3407718024439828 
-0.37000000000000005 0.35394691191289607 
-0.36000000000000004 0.3671276580194514 
-0.35000000000000003 0.3803048617450615
-0.34 0.39346924795954685 
-0.33 0.40661145648689334
-0.32 0.41972205342432545 
-0.31000000000000005 0.4327915426957481 
-0.30000000000000004 0.4458103778198996 
-0.29000000000000004 0.4587689738728887
-0.28 0.4716577196241644 
-0.27 0.48446698982438563
-0.26 0.49718715762313664 
-0.25000000000000006 0.509808607093942
-0.24000000000000005 0.5223217458436185
-0.23000000000000004 0.5347170176826238 
-0.22000000000000003 0.5469849153327507 
-0.21000000000000002 0.5591159931482405
-0.2 0.5711008798262059 
-0.19000000000000006 0.5829302910821003 
-0.18000000000000005 0.5945950422658778 
-0.17000000000000004 0.6060860608944904 
-0.16000000000000003 0.6173943990763779 
-0.15000000000000002 0.6285112458037251
-0.14 0.6394279390884112 
-0.13 0.6501359779178029
-0.12 0.6606270340068164 
-0.10999999999999999 0.6708929633230285 
-0.09999999999999998 0.6809258173620029 
-0.09000000000000008 0.6907178541504798 
-0.08000000000000007 0.7002615489555656 
-0.07000000000000006 0.7095496046786649 
-0.06000000000000005 0.7185749619135043
-0.050000000000000044 0.7273308086482934
-0.040000000000000036 0.7358105895927973 
-0.030000000000000027 0.7440080151118756 
-0.020000000000000018 0.7519170697478889 
-0.010000000000000009 0.7595320203152309
0. 0.7668474235511875 
0.010000000000000009 0.773858133308259
0.020000000000000018 0.78055930727411
0.030000000000000027 0.7869464132063121 
0.039999999999999925 0.7930152346701437 
0.04999999999999993 0.7987618762687775
0.05999999999999994 0.8041827683563267
0.06999999999999995 0.8092746712253536 
0.07999999999999996 0.8140346787616167
0.08999999999999997 0.8184602215600036
0.09999999999999998 0.8225490694967971 
0.10999999999999999 0.8262993337546235
0.12 0.8297094682976388 
0.13 0.832778270795728
0.14 0.8355048829976878 
0.15000000000000002 0.837888790554601
0.16000000000000003 0.8399298222957804
0.16999999999999993 0.8416281489608713 
0.17999999999999994 0.8429842813928726
0.18999999999999995 0.8439990681979919
0.19999999999999996 0.8446736928794005 
0.20999999999999996 0.8450096704530635
0.21999999999999997 0.8450088435549051
0.22999999999999998 0.8446733780496503 
0.24 0.8440057581526909
0.25 0.8430087810773316 
0.26 0.8416855512207309
0.27 0.8400394739027616 
0.28 0.8380742486728967
0.2899999999999999 0.8357938622010627 
0.29999999999999993 0.8332025807691836
0.30999999999999994 0.8303049423808719
0.31999999999999995 0.8271057485074312 
0.32999999999999996 0.8236100554889517
0.33999999999999997 0.8198231656098767
0.35 0.8157506178689545
0.36 0.811398178463953 
0.37 0.8067718310119554
0.38 0.8018777665264066 
0.39 0.7967223731724024
0.4 0.7913122258219554 
0.41000000000000003 0.7856540754311816
0.42000000000000004 0.7797548382614768
0.43000000000000005 0.7736215849668542 
0.44000000000000006 0.7672615295696245
0.45000000000000007 0.7606820183465827
0.4600000000000001 0.7538905186477847 
0.4700000000000001 0.746894607669851
0.4800000000000001 0.7397019612055609
0.4899999999999999 0.7323203423912445 
0.4999999999999999 0.724757590473206
0.5099999999999999 0.717021609614057
0.5199999999999999 0.7091203577594704 
0.5299999999999999 0.7010618355854141
0.5399999999999999 0.6928540755454742
0.5499999999999999 0.6845051310373327 
0.5599999999999999 0.6760230657069379
0.57 0.6674159429082985 
0.58 0.6586918153361997
0.59 0.6498587148484958 
0.6 0.6409246424939327
0.61 0.6318975587607382 
0.62 0.6227853740604737
0.63 0.613595939460876 
0.64 0.6043370376806296
0.65 0.5950163743582089 
0.66 0.5856415696061008
0.67 0.5762201498608958 
0.68 0.566759540038889
0.6900000000000001 0.5572670560059736 
0.7000000000000001 0.5477498973697705
0.7100000000000001 0.538215140601063
0.7200000000000001 0.528669732490752 
0.7300000000000001 0.5191204839476998
0.7399999999999999 0.5095740641419583
0.7499999999999999 0.5000369949970533 
0.7599999999999999 0.49051564603414455 
0.7699999999999999 0.4810162295700619
0.7799999999999999 0.47154479627040724
0.7899999999999999 0.4621072310581061 
0.7999999999999999 0.45270924937702256 
0.8099999999999999 0.4433563938094799
0.82 0.43405403104579604 
0.83 0.42480734920321334
0.84 0.41562135549091783 
0.85 0.4065008742171577
0.86 0.39745054513384176 
0.87 0.3884748221133619
0.88 0.3795779721518087 
0.89 0.3707640746921829
0.9 0.3620370212606683 
0.91 0.3534005154085448
0.92 0.3448580729518375 
0.93 0.33641302250037036
0.9400000000000001 0.32806850626748063 
0.9500000000000001 0.31982748115128673 
0.9600000000000001 0.31169272007804694 
0.9700000000000001 0.303666813597858
0.9800000000000001 0.29575217172264884
0.9900000000000001 0.2879510259961946 
0.9999999999999999 0.28026543178566254 
1.0099999999999998 0.272697270784016
1.02 0.26524825371246585 
1.0299999999999998 0.2579199232120363
1.04 0.2507136569132209 
1.0499999999999998 0.24363067067266456
1.06 0.23667202196575604 
1.0699999999999998 0.2298386134240409
1.08 0.22313119650636928 
1.0899999999999999 0.2165503752927711
1.1 0.2100966103901029 
1.1099999999999999 0.20377022293864525
1.12 0.19757139870892834 
1.13 0.19150019227823464
1.1400000000000001 0.18555653127638305 
1.15 0.17974022069060247
1.1600000000000001 0.17405094721949596 
1.17 0.1684882836663439
1.1800000000000002 0.16305169336221603 
1.19 0.15774053460964035
1.2000000000000002 0.15255406513783304 
1.21 0.14749144656079136
1.2200000000000002 0.14255174882983768 
1.23 0.1377339546725186
1.2400000000000002 0.13303696401006976 
1.25 0.1284595983459907
1.2599999999999998 0.12400060511859447 
1.27 0.11965866201074023
1.2799999999999998 0.11543238121029523 
1.29 0.11132031361521169
1.2999999999999998 0.10732095297746054 
1.31 0.10343273998039766
1.3199999999999998 0.0996540662445 
1.33 0.09598327825674206
1.3400000000000003 0.09241868121924103 
1.35 0.08895854281312984
1.3600000000000003 0.08560109687396555 
1.37 0.08234454697531184
1.38 0.07918706991746256 
1.3900000000000001 0.07612681911860218
1.4 0.07316192790601427 
1.4100000000000001 0.07029051270525935
1.42 0.06751067612555216 
1.4300000000000002 0.06482050993985713
1.44 0.06221809795851501 
1.4500000000000002 0.05970151879548558
1.46 0.057268848526566975 
1.4700000000000002 0.05491816323920332
1.48 0.05264754147375114 
1.4900000000000002 0.05045506655630395
1.5 0.048338828823413185 
1.5100000000000002 0.04629692773925139
1.52 0.0443274739059807 
1.5300000000000002 0.04242859096827668
1.54 0.040598417413151115 
1.5500000000000003 0.0388351082663845
1.56 0.03713683668704892 
1.5700000000000003 0.03550179546174862
1.58 0.03392819840035259 
1.5900000000000003 0.032414281635119516
1.6 0.03095830482524042 
1.6100000000000003 0.029558552268929544
1.62 0.02821333392529857 
1.6300000000000003 0.026920986348333627 
1.6400000000000001 0.02567987353537926
1.65 0.024488387692599232 
1.6600000000000001 0.023344949919948187
1.67 0.022248010818238004 
1.6800000000000002 0.021196051020925605
1.69 0.020187581653285058 
1.7000000000000002 0.01922114472165066
1.71 0.018295313435438987 
1.7200000000000002 0.017408692464665903
1.73 0.016559918135681324 
1.7400000000000002 0.015747658567838715
1.75 0.014970613753809614 
1.7600000000000002 0.014227515586235166
1.77 0.01351712783338798 
1.7800000000000002 0.012838246066488474
1.79 0.012189697541290045 
1.8000000000000003 0.011570341036509212
1.81 0.010979066651637484 
1.8200000000000003 0.010414795566625145
1.83 0.009876479765880172 
1.8400000000000003 0.0093631017289717
1.85 0.008873674090373982 
1.8600000000000003 0.00840723927052742
1.87 0.00796286908043425 
1.8800000000000003 0.007539664301942726 
1.8900000000000001 0.00713675424581053
1.9 0.006753296289571019 
1.9100000000000001 0.006388475397159642
1.92 0.006041503622188912 
1.9300000000000002 0.005711619596691212
1.94 0.005398088007079408 
1.9500000000000002 0.005100199059004325
1.96 0.00481726793271878 
1.9700000000000002 0.004548634230486661
1.98 0.004293661417506451 
1.9900000000000002 0.0040517362577480705
2. 0.003822268246033755 
2.0100000000000002 0.003604689037624494
2.02 0.0033984518765069935 
2.0300000000000002 0.0032030310235088137
2.04 0.0030179211853047895 
2.0500000000000003 0.002842636945313147
2.06 0.0026767121974174664 
2.0700000000000003 0.002519699583388894
2.08 0.0023711699348237104 
2.0900000000000003 0.0022307117203525604
2.1 0.0020979304988216797 
2.1100000000000003 0.0019724483790910965
2.12 0.0018539034870420452 
2.1300000000000003 0.0017419494403341786
2.14 0.0016362548314040046 
2.15 0.0015365027191479475
2.16 0.001442390129687923 
2.17 0.0013536275665731988
2.18 0.0012699385307302475 
2.19 0.0011910590504322332
2.2 0.0011167372215212096 
2.21 0.0010467327580798342
2.22 0.0009808165537145315 
2.23 0.000918770253579363
2.24 0.0008603858372386112 
2.25 0.0008054652124369065
2.2600000000000002 0.0007538198198179989 
2.27 0.0007052702486074513
2.2800000000000002 0.0006596458632501461 
2.29 0.000616784440970945
2.3000000000000003 0.000576531820205578 
2.31 0.0005387415598293808
2.3200000000000003 0.0005032746090932371 
2.33 0.0004699989881594695
2.3400000000000003 0.0004387894791149818 
2.35 0.0004095273273250372
2.3600000000000003 0.0003820999529781934 
2.37 0.0003564006726614741
2.3800000000000003 0.00033232843079442526 
2.39 0.0003097875407414973
2.4000000000000004 0.0002886874354139808 
2.41 0.00026894242716558544
2.42 0.00025047147677951273 
2.43 0.00023319797133962723
2.44 0.00021704951077387044 
2.45 0.0002019577028544815
2.46 0.0001878579664367531 
2.47 0.00017468934271592726
2.48 0.0001623943142804314 
2.49 0.00015091863173882886
2.5 0.000140211147697692


==> mu1_as_a_function_of_lambda.txt <==
%0.1 4.97783
%0.11 4.65416
%0.12 4.37926
%0.13 4.14237
0.14 3.93572
0.15 3.75357
0.16 3.59156
0.17 3.44631
0.18 3.31521
0.19 3.19614
0.2 3.0874
0.21 2.98761
0.22 2.89563
0.23 2.8105
0.24 2.73143
0.25 2.65775
0.26 2.58886
0.27 2.52428
0.28 2.46358
0.29 2.4064
0.3 2.35239
0.31 2.30129
0.32 2.25284
0.33 2.20682
0.34 2.16303
0.35 2.12131
0.36 2.08148
0.37 2.04341
0.38 2.00698
0.39 1.97207
0.4 1.93857
0.41 1.9064
0.42 1.87546
0.43 1.84568
0.44 1.81699
0.45 1.78932
0.46 1.76261
0.47 1.73681
0.48 1.71186
0.49 1.68773
0.5 1.66436
0.51 1.64171
0.52 1.61975
0.53 1.59844
0.54 1.57776
0.55 1.55766
0.56 1.53813
0.57 1.51913
0.58 1.50064
0.59 1.48265
0.6 1.46512
0.61 1.44803
0.62 1.43137
0.63 1.41513
0.64 1.39927
0.65 1.38379
0.66 1.36868
0.67 1.35391
0.68 1.33947
0.69 1.32536
0.7 1.31155
0.71 1.29805
0.72 1.28483
0.73 1.27188
0.74 1.25921
0.75 1.24679
0.76 1.23462
0.77 1.22269
0.78 1.21099
0.79 1.19952
0.8 1.18826
0.81 1.17722
0.82 1.16638
0.83 1.15574
0.84 1.14528
0.85 1.13502
0.86 1.12493
0.87 1.11502
0.88 1.10528
0.89 1.0957
0.9 1.08628
0.91 1.07702
0.92 1.06791
0.93 1.05895
0.94 1.05013
0.95 1.04145
0.96 1.0329
0.97 1.02449
0.98 1.0162
0.99 1.00804
1. 1.
1.01 0.99208
1.02 0.984276
1.03 0.976585
1.04 0.969004
1.05 0.961531
1.06 0.954163
1.07 0.946898
1.08 0.939733
1.09 0.932665
1.1 0.925694
1.11 0.918815
1.12 0.912028
1.13 0.905331
1.14 0.89872
1.15 0.892195
1.16 0.885754
1.17 0.879395
1.18 0.873115
1.19 0.866914
1.2 0.860789
1.21 0.85474
1.22 0.848765
1.23 0.842861
1.24 0.837028
1.25 0.831264
1.26 0.825569
1.27 0.819939
1.28 0.814375
1.29 0.808875
1.3 0.803438
1.31 0.798063
1.32 0.792747
1.33 0.787492
1.34 0.782294
1.35 0.777153
1.36 0.772069
1.37 0.76704
1.38 0.762064
1.39 0.757142
1.4 0.752272
1.41 0.747454
1.42 0.742686
1.43 0.737967
1.44 0.733297
1.45 0.728675
1.46 0.7241
1.47 0.719571
1.48 0.715088
1.49 0.71065
1.5 0.706255
1.51 0.701904
1.52 0.697595
1.53 0.693329
1.54 0.689103
1.55 0.684919
1.56 0.680774
1.57 0.676669
1.58 0.672602
1.59 0.668574
1.6 0.664583
1.61 0.660629
1.62 0.656712
1.63 0.65283
1.64 0.648984
1.65 0.645173
1.66 0.641396
1.67 0.637653
1.68 0.633943
1.69 0.630267
1.7 0.626622
1.71 0.62301
1.72 0.619429
1.73 0.615879
1.74 0.61236
1.75 0.608871
1.76 0.605412
1.77 0.601982
1.78 0.598581
1.79 0.595209
1.8 0.591865
1.81 0.588549
1.82 0.58526
1.83 0.581999
1.84 0.578764
1.85 0.575556
1.86 0.572374
1.87 0.569217
1.88 0.566086
1.89 0.56298
1.9 0.559899
1.91 0.556842
1.92 0.553809
1.93 0.5508
1.94 0.547815
1.95 0.544853
1.96 0.541914
1.97 0.538998
1.98 0.536104
1.99 0.533233
2. 0.530383
2.01 0.5275547953231887 
2.0199999999999996 0.5247480805064546 
2.03 0.5219625001273002 
2.0399999999999996 0.5191978072124713 
2.05 0.5164537589587261 
2.0599999999999996 0.5137301166408849 
2.07 0.5110266455223657 
2.0799999999999996 0.5083431147681255 
2.09 0.5056792973599328 
2.0999999999999996 0.5030349700138923 
2.11 0.5004099131001584 
2.1199999999999997 0.49780391056476536 
2.13 0.4952167498535055 
2.1399999999999997 0.49264822183779894 
2.15 0.49009812074248627 
2.1599999999999997 0.4875662440754903 
2.17 0.4850523925592868 
2.1799999999999997 0.4825563700641327 
2.19 0.4800779835429922 
2.1999999999999997 0.47761704296811924 
2.21 0.47517336126923565 
2.2199999999999998 0.47274675427326873 
2.23 0.470337040645591 
2.2399999999999998 0.4679440418327276 
2.25 0.46556758200647996 
2.26 0.46320748800943135 
2.2699999999999996 0.4608635893017876 
2.28 0.45853571790951947 
2.29 0.45622370837376575 
2.3 0.45392739770146373 
2.3099999999999996 0.451646625317167 
2.32 0.44938123301602323 
2.3299999999999996 0.4471310649178745 
2.34 0.4448959674224497 
2.3499999999999996 0.44267578916561817 
2.36 0.4404703809766748 
2.3699999999999997 0.4382795958366304 
2.38 0.43610328883747235 
2.3899999999999997 0.43394131714237977 
2.4 0.43179353994685454 
2.4099999999999997 0.4296598184407544 
2.42 0.42754001577119316 
2.4299999999999997 0.4254339970062958 
2.44 0.42334162909977313 
2.4499999999999997 0.42126278085630353 
2.46 0.4191973228976967 
2.4699999999999998 0.41714512762981637 
2.48 0.41510606921024445 
2.4899999999999998 0.41308002351666934 
2.5 0.41106686811597054 
2.51 0.4090664822339927 
2.5199999999999996 0.40707874672598227 
2.53 0.4051035440476728 
2.54 0.40314075822700424 
2.55 0.40119027483645325 
2.5599999999999996 0.3992519809659686 
2.57 0.39732576519648494 
2.58 0.3954115175740099 
2.59 0.3935091295842641 
2.5999999999999996 0.3916184941278624 
2.61 0.38973950549602143 
2.6199999999999997 0.3878720593467824 
2.63 0.386016052681732 
2.6399999999999997 0.3841713838232167 
2.65 0.38233795239202695 
2.6599999999999997 0.3805156592855514 
2.67 0.3787044066563809 
2.6799999999999997 0.3769040978913562 
2.69 0.3751146375910454 
2.6999999999999997 0.3733359315496434 
2.71 0.37156788673528063 
2.7199999999999998 0.3698104112707337 
2.7299999999999995 0.3680634144145241 
2.7399999999999998 0.3663268065424021 
2.75 0.3646004991292008 
2.76 0.3628844047310531 
2.7699999999999996 0.36117843696796537 
2.78 0.3594825105067364 
2.79 0.357796541044215 
2.8 0.3561204452908877 
2.8099999999999996 0.35445414095479016 
2.82 0.352797546725732 
2.83 0.3511505822598305 
2.84 0.34951316816434547 
2.8499999999999996 0.34788522598280675 
2.86 0.34626667818042983 
2.8699999999999997 0.3446574481298115 
2.88 0.3430574600968979 
2.8899999999999997 0.341466639227225 
2.9 0.3398849115324157 
2.9099999999999997 0.338312203876935 
2.92 0.33674844396509684 
2.9299999999999997 0.33519356032831366 
2.94 0.333647482312584 
2.9499999999999997 0.3321101400662174 
2.96 0.3305814645277841 
2.9699999999999998 0.32906138741429064 
2.9799999999999995 0.3275498412095746 
2.9899999999999998 0.3260467591529095 
3. 0.32455207522782387


==> mu1_times_lambda_as_a_function_of_lambda_with_small_lambda.txt <==
0.014 0.324577
0.015 0.327871
0.016 0.331082
0.017 0.334213
0.018 0.337273
0.019 0.340265
0.02 0.343196
0.03 0.369822
0.04 0.392979
0.05 0.413798
0.06 0.432885
0.07 0.450612
0.08 0.467226
0.09 0.482906
0.1 0.497783
0.11 0.511958
0.12 0.525511
0.13 0.538508
0.14 0.551001
0.15 0.563035
0.16 0.57465
0.17 0.585873
0.18 0.596738
0.19 0.607267
0.2 0.61748
0.21 0.627398
0.22 0.637039
0.23 0.646415
0.24 0.655543
0.25 0.664438
0.26 0.673104
0.27 0.681556
0.28 0.689802
0.29 0.697856
0.3 0.705717
0.31 0.7134
0.32 0.720909
0.33 0.728251
0.34 0.73543
0.35 0.742458
0.36 0.749333
0.37 0.756062
0.38 0.762652
0.39 0.769107
0.4 0.775428
0.41 0.781624
0.42 0.787693
0.43 0.793642
0.44 0.799476
0.45 0.805194
0.46 0.810801
0.47 0.816301
0.48 0.821693
0.49 0.826988
0.5 0.83218
0.51 0.837272
0.52 0.84227
0.53 0.847173
0.54 0.85199
0.55 0.856713
0.56 0.861353
0.57 0.865904
0.58 0.870371
0.59 0.874763
0.6 0.879072
0.61 0.883298
0.62 0.887449
0.63 0.891532
0.64 0.895533
0.65 0.899464
0.66 0.903329
0.67 0.90712
0.68 0.91084
0.69 0.914498
0.7 0.918085
0.71 0.921615
0.72 0.925078
0.73 0.928472
0.74 0.931815
0.75 0.935093
0.76 0.938311
0.77 0.941471
0.78 0.944572
0.79 0.947621
0.8 0.950608
0.81 0.953548
0.82 0.956432
0.83 0.959264
0.84 0.962035
0.85 0.964767
0.86 0.96744
0.87 0.970067
0.88 0.972646
0.89 0.975173
0.9 0.977652
0.91 0.980088
0.92 0.982477
0.93 0.984824
0.94 0.987122
0.95 0.989377
0.96 0.991584
0.97 0.993755
0.98 0.995876
0.99 0.99796
1 1
1.01 1.002
1.02 1.00396
1.03 1.00588
1.04 1.00776
1.05 1.00961
1.06 1.01141
1.07 1.01318
1.08 1.01491
1.09 1.0166
1.1 1.01826
1.11 1.01988
1.12 1.02147
1.13 1.02302
1.14 1.02454
1.15 1.02602
1.16 1.02747
1.17 1.02889
1.18 1.03028
1.19 1.03163
1.2 1.03295
1.21 1.03424
1.22 1.03549
1.23 1.03672
1.24 1.03791
1.25 1.03908
1.26 1.04022
1.27 1.04132
1.28 1.0424
1.29 1.04345
1.3 1.04447
1.31 1.04546
1.32 1.04643
1.33 1.04736
1.34 1.04827
1.35 1.04916
1.36 1.05001
1.37 1.05084
1.38 1.05165
1.39 1.05243
1.4 1.05318
1.41 1.05391
1.42 1.05461
1.43 1.05529
1.44 1.05595
1.45 1.05658
1.46 1.05719
1.47 1.05777
1.48 1.05833
1.49 1.05887
1.5 1.05938
1.51 1.05988
1.52 1.06034
1.53 1.06079
1.54 1.06122
1.55 1.06162
1.56 1.06201
1.57 1.06237
1.58 1.06271
1.59 1.06303
1.6 1.06333
1.61 1.06361
1.62 1.06387
1.63 1.06411
1.64 1.06433
1.65 1.06454
1.66 1.06472
1.67 1.06488
1.68 1.06502
1.69 1.06515
1.7 1.06526
1.71 1.06535
1.72 1.06542
1.73 1.06547
1.74 1.06551
1.75 1.06552
1.76 1.06553
1.77 1.06551
1.78 1.06547
1.79 1.06542
1.8 1.06536
1.81 1.06527
1.82 1.06517
1.83 1.06506
1.84 1.06493
1.85 1.06478
1.86 1.06462
1.87 1.06444
1.88 1.06424
1.89 1.06403
1.9 1.06381
1.91 1.06357
1.92 1.06331
1.93 1.06304
1.94 1.06276
1.95 1.06246
1.96 1.06215
1.97 1.06183
1.98 1.06149
1.99 1.06113
2 1.06077
2.01 1.06039
2.02 1.05999
2.03 1.05958
2.04 1.05916
2.05 1.05873
2.06 1.05828
2.07 1.05783
2.08 1.05735
2.09 1.05687
2.1 1.05637
2.11 1.05586
2.12 1.05534
2.13 1.05481
2.14 1.05427
2.15 1.05371
2.16 1.05314
2.17 1.05256
2.18 1.05197
2.19 1.05137
2.2 1.05076
2.21 1.05013
2.22 1.0495
2.23 1.04885
2.24 1.04819
2.25 1.04753
2.26 1.04685
2.27 1.04616
2.28 1.04546
2.29 1.04475
2.3 1.04403
2.31 1.0433
2.32 1.04256
2.33 1.04182
2.34 1.04106
2.35 1.04029
2.36 1.03951
2.37 1.03872
2.38 1.03793
2.39 1.03712
2.4 1.0363
2.41 1.03548
2.42 1.03465
2.43 1.0338
2.44 1.03295
2.45 1.03209
2.46 1.03123
2.47 1.03035
2.48 1.02946
2.49 1.02857
2.5 1.02767
2.51 1.02676
2.52 1.02584
2.53 1.02491
2.54 1.02398
2.55 1.02304
2.56 1.02209
2.57 1.02113
2.58 1.02016
2.59 1.01919
2.6 1.01821
2.61 1.01722
2.62 1.01622
2.63 1.01522
2.64 1.01421
2.65 1.0132
2.66 1.01217
2.67 1.01114
2.68 1.0101
2.69 1.00906
2.7 1.00801
2.71 1.00695
2.72 1.00588
2.73 1.00481
2.74 1.00374
2.75 1.00265
2.76 1.00156
2.77 1.00046
2.78 0.999361
2.79 0.998252
2.8 0.997137
2.81 0.996016
2.82 0.994889
2.83 0.993756
2.84 0.992617
2.85 0.991473
2.86 0.990323
2.87 0.989167
2.88 0.988005
2.89 0.986839
2.9 0.985666
2.91 0.984489
2.92 0.983305
2.93 0.982117
2.94 0.980924
2.95 0.979725
2.96 0.978521
2.97 0.977312
2.98 0.976099
2.99 0.97488
3 0.973656

